Unsigned magnetic flux proxy from solar optical intensity spectra

The photospheric unsigned magnetic flux has been shown to be highly correlated with radial velocity (RV) variations caused by solar surface activity. This activity indicator is therefore a prime candidate to unlock the potential of RV surveys to discover Earth twins orbiting Sun-like stars. We show for the first time how a precise proxy of the unsigned magnetic flux ($\Delta\alpha B^2$) can be obtained from Sun-as-a-star intensity spectra by harnessing the magnetic information contained in over 4000 absorption lines in the wavelength range from 380 to 690 nm. This novel activity proxy can thus be obtained from the same spectra from which RVs are routinely extracted. We derived $\Delta\alpha B^2$ from 500 randomly selected spectra from the HARPS-N public solar data set, which spans from 2015 to 2018. We compared our estimates with the unsigned magnetic flux values from the Solar Dynamics Observatory (SDO) finding excellent agreement (median absolute deviation: 4.9 per cent). The extracted indicator $\Delta\alpha B^2$ correlates with SDO's unsigned magnetic flux estimates on the solar rotational timescale (Pearson correlation coefficient 0.67) and on the three-year timescale of our data set (correlation coefficient 0.91). We find correlations of $\Delta\alpha B^2$ with the HARPS-N solar RV variations of 0.49 on the rotational timescale and 0.78 on the three-year timescale. The Pearson correlation of $\Delta\alpha B^2$ with the RVs is found to be greater than the correlation of the classical activity indicators with the RVs. For solar-type stars, $\Delta\alpha B^2$ therefore represents the best simultaneous activity proxy known to date.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
